A FAST Survey of HINSA in PGCCs Guided by HC3N

Using the Five-hundred-meter Aperture Spherical radio Telescope (FAST), we search for HI narrow-line self-absorption (HINSA) features in twelve Planck Galactic cold clumps (PGCCs), one starless core L1521B and four star forming sources. Eight of the 12 PGCCs have emission of J=2-1 of cyanoacetylene (HC3N). With an improved HINSA extraction method more robust for weaker and blended features with high velocity resolution, the detection rates of HINSA in PGCCCs are high, at 92% overall (11/12) and 87% (7/8) among sources with HC3N J=2-1 emissions. Combining the data of molecular spectra and Planck continuum maps, we studied the morphologies, abundances and excitations of HI, CO and HC3N in PGCCs. The distribution of HINSA is similar to that of CO emission. HINSA tends to be not detected in regions associated with warm dust and background ionizing radiation, as well as regions associated with stellar objects. The abundances of HI in PGCCs are approximately 3E-4, and vary within a factor of ~3. The non-thermal velocity dispersions traced by C18O J=1-0 and HINSA are consistent with each other (0.1-0.4 km/s), larger than those of HC3N (~0.1 km/s). Carbon chain molecule abundant PGCCs provide a good sample to study HINSA.

==> ____________.txt <==
所有Fast proposal 作者 您，我，张超，汤宁宇，刘铁，袁敬华，秦胜利。
我还加上了许峰玮。

Meng fanyi （TMRT proposal作者之一） 是否列入？

Li Di ？是否应该包含？我认为应该列入。关于FAST观测我们已经包含了汤宁宇。但是Li Di作为HINSA专家，另一方面也咨询过一两次意见（一次是到组里来讨论，一次是毕业论文预答辩）。

另外钱磊在观测过程中提供过安排和帮助。

段言在观测期间有过交流，并且处理Fast数据的第一份代码脚本是她发给我的，没太想清楚是该邀请她作为合作者还是仅仅致谢。

是否邀请一两个外国人合作。


==> a.txt <==
11264
AA/2021/41477

